Fixed-Parameter Algorithms for Rectilinear Steiner tree and Rectilinear Traveling Salesman Problem in the plane

Given a set $P$ of $n$ points with their pairwise distances, the traveling salesman problem (TSP) asks for a shortest tour that visits each point exactly once. A TSP instance is rectilinear when the points lie in the plane and the distance considered between two points is the $l_1$ distance. In this paper, a fixed-parameter algorithm for the Rectilinear TSP is presented and relies on techniques for solving TSP on bounded-treewidth graphs. It proves that the problem can be solved in $O\left(nh7^h\right)$ where $h \leq n$ denotes the number of horizontal lines containing the points of $P$. The same technique can be directly applied to the problem of finding a shortest rectilinear Steiner tree that interconnects the points of $P$ providing a $O\left(nh5^h\right)$ time complexity. Both bounds improve over the best time bounds known for these problems.

==> graphepdyn.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'graphepdyn.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{667.18071289bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68604072)%
    \put(0,0){\includegraphics[width=\unitlength]{graphepdyn.pdf}}%
    \put(0.25328372,0.39565518){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0
0
0

}}}%
    \put(0.39381612,0.40347364){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0
E
E

}}}%
    \put(0.39464493,0.2997611){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1
1}}}%
    \put(0.3959976,0.31732893){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.25476406,0.30435993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.25476406,0.2863738){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.25476406,0.26753118){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.39309913,0.62118341){\color[rgb]{0,0,0}\transparent{0.39215687}\makebox(0,0)[lb]{\smash{0
0
0

}}}%
    \put(0.3959976,0.52716711){\color[rgb]{0,0,0}\transparent{0.39215687}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.3959976,0.50918098){\color[rgb]{0,0,0}\transparent{0.39215687}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.3959976,0.49033835){\color[rgb]{0,0,0}\transparent{0.39215687}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.39459521,0.17055815){\color[rgb]{0,0,0}\transparent{0.39215687}\makebox(0,0)[lb]{\smash{0
U
U

}}}%
    \put(0.39544894,0.06250413){\color[rgb]{0,0,0}\transparent{0.39215687}\makebox(0,0)[lb]{\smash{1
1}}}%
    \put(0.39549587,0.08294667){\color[rgb]{0,0,0}\transparent{0.39215687}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.53237775,0.62870467){\color[rgb]{0,0,0}\transparent{0.39215687}\makebox(0,0)[lb]{\smash{0
E
E

}}}%
    \put(0.53359842,0.52566098){\color[rgb]{0,0,0}\transparent{0.39215687}\makebox(0,0)[lb]{\smash{1
1}}}%
    \put(0.53286878,0.54262125){\color[rgb]{0,0,0}\transparent{0.39215687}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.53195775,0.40705282){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{U
U
E

}}}%
    \put(0.53389269,0.32008455){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1
1
1}}}%
    \put(0.53656899,0.17637846){\color[rgb]{0,0,0}\transparent{0.39215687}\makebox(0,0)[lb]{\smash{E
E
E

}}}%
    \put(0.53724464,0.09463631){\color[rgb]{0,0,0}\transparent{0.39215687}\makebox(0,0)[lb]{\smash{1
1
1}}}%
    \put(0.67476044,0.63073452){\color[rgb]{0,0,0}\transparent{0.39215687}\makebox(0,0)[lb]{\smash{U
U
0

}}}%
    \put(0.67570754,0.54805247){\color[rgb]{0,0,0}\transparent{0.39215687}\makebox(0,0)[lb]{\smash{1
1
1}}}%
    \put(0.69754338,0.18399846){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{U
U
E

}}}%
    \put(0.69775361,0.09466515){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1
1
1}}}%
    \put(0.67567738,0.40415661){\color[rgb]{0,0,0}\transparent{0.39215687}\makebox(0,0)[lb]{\smash{U
U
U

}}}%
    \put(0.67889706,0.31955807){\color[rgb]{0,0,0}\transparent{0.39215687}\makebox(0,0)[lb]{\smash{1
1
1}}}%
    \put(0.30118187,0.45699841){\color[rgb]{0,0,0}\transparent{0.39215687}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.46821313,0.45275904){\color[rgb]{0,0,0}\transparent{0.39215687}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.61065597,0.45360691){\color[rgb]{0,0,0}\transparent{0.39215687}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.42511972,0.15627207){\color[rgb]{0,0,0}\transparent{0.39215687}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.5726499,0.16051146){\color[rgb]{0,0,0}\transparent{0.39215687}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.4352942,0.61581998){\color[rgb]{0,0,0}\transparent{0.39215687}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.57264986,0.6217551){\color[rgb]{0,0,0}\transparent{0.39215687}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.71933213,0.63023384){\color[rgb]{0,0,0}\transparent{0.39215687}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.71339698,0.39791626){\color[rgb]{0,0,0}\transparent{0.39215687}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.38102154,0.6675862){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{l=1}}}%
    \put(0.5189152,0.66878527){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{l=2}}}%
    \put(0.66280424,0.66878527){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{l=3}}}%
  \end{picture}%
\endgroup%

